Comparative analysis of mathematical formulations for the two-dimensional guillotine cutting problem

About ten years ago, a paper proposed the first integer linear programming formulation for the constrained two-dimensional guillotine cutting problem (with unlimited cutting stages). Since, six other formulations followed, five of them in the last two years. This spike of interest gave no opportunity for a comprehensive comparison between the formulations. We review each formulation and compare their empirical results over instance datasets of the literature. We adapt most formulations to allow for piece rotation. The possibility of adaptation was already predicted but not realized by the prior work. The results show the dominance of pseudo-polynomial formulations until the point instances become intractable by them, while more compact formulations keep achieving good primal solutions. Our study also reveals a small but consistent advantage of the Gurobi solver over the CPLEX solver in our context; that the choice of solver hardly benefits one formulation over another; and a mistake in the generation of the T instances, which should have the same optima with or without guillotine cuts. Our study also proposes hybridising the most recent formulation with a prior formulation for a restricted version of the problem. The hybridisations show a reduction of about 20% of the branch-and-bound time thanks to the symmetries broken by the hybridisation.

==> ipco_notes.txt <==
Plan for IPCO paper

The total number of pages is 12. This limit does not apply to the references section (so we do not have to worry how citation-heavy the prior work section will be), but apply to the appendix (if we have one).
	One use we can give to the appendix is to give extra material necessary for understanding the paper that is under evaluation elsewhere. So this material is not considered nor contribution nor plagiarism.
The current plan consists in:
	1 page -- Cover (title, authors, abstract, keywords)
		Abstract is missing. To be done by Thursday/Friday. May be done by anyone, but I (Henrique) volunteer.
		Title needs to be reworked too.
	1.25 page -- Introduction of the problem + brief discussion of the literature + motivation for the study + contributions. No description of future sections.
	2.5 pages -- Methods (each of the formulation) -- There are 7 models, what would take 3.5 pages even if we took only half a page per model. It is not so big of a problem if we discard the bit about the T instances. Other possibility is to reference the papers, and describe the model more generally (with 1~2 paragraphs for each model).
		0.7 for Furini and Enhanced -- Henrique's responsibility.
			~400 words ~2400 characters
	4.25 pages -- Experiments (do not account for the T instance problems).
		Partially done, tables need to be reworked and text polished.
		1 page -- Setup (check if it can be reduced a little).
		0.75 page -- The selected instances and why we selected them (not yet done).
		2.5 pages -- The tables, the columns explanation, the immediate inferences from the tables.
	2.5 pages -- The problem with the T instances.
		Currently taking 2.5 pages, to be reduced to 2 pages if possible.
	0.5 page -- Conclusions and Future Work -- One paragraph for each
		Future Work
			incremental improvements in the current models
				reduce even more the variables of the pseudo-polynomial
				get better relaxations for the non-pseudo-polynomial
				matheuristics
		Old sketch of the conclusions -- Make it more generic, leave the parts with numbers to the experiments section.
			Considering the selected formulations and instances, Gurobi generally has a better performance than CPLEX.
			Enhanced has the best overall performance if the time limit is enough to solve the instances, but if the time limit is not enough, it often finishes with primal solutions of very poor quality.
			The hierarchical, implicit, and origami often finish with good quality solutions even if the time limit is not enough.
			The hierarchical and origami tend to give better primal solutions than the implicit if the instances are small enough; in contrast, if the instances are very large (as it is the case of the APT dataset), the implicit is the only method with a gap smaller than 10% (its gap was 3%). In the same situation, enhanced was able to provide no solutions at all.
			The bce, grid, and faithful formulation are less competitive for the problem considered.
				The grid and faithful formulations are the only ones that fail to generate models for instances of the easy dataset (they hit the memory limit). While they solve more or less the same amount of instances as the implicit formulation, the quality of the primal solutions in runs finished by timeout brings their average optimality gap to 27%~78%. For comparison, for the same dataset, except by bce, all other formulations have a gap smaller than 1%.
				Of course, the grid formulation is the only formulation that can deal with defects (unusable regions in the original plate), so if this is the case, it is the only alternative available.
				Similarly to implicit, the bce model solves less instances but provide some primal solution of relative quality. However, for the fixed rotation, bce solved only 2 out of 18 easy instances and had a gap of 7% while implicit solved 10 out of 18 and had a gap of 0.33%.
			Except by bce, all models were adapted to the rotation variant, and quite easily so. Allowing rotation made the instances harder to solve by all formulations. In some cases, as the CW instances and the hierarchical, implicit, and origami formulations, reduced the upper bound gap. However, this happens because these formulations found about the same upper bound with and without fixed orientation, but found better primal solutions for the rotation variant (as better solutions become possible).
			The APT instances are yet a challenge for all formulations.


